Decomposing galaxies with BANG: an automated morpho-kinematical decomposition of the SDSS-DR17 MaNGA survey

From a purely photometric perspective galaxies are generally decomposed into a bulge+disc system, with bulges being dispersion-dominated and discs rotationally-supported. However, recent observations have demonstrated that such a framework oversimplifies complexity, especially if one considers galaxy kinematics. To address this issue we introduced with the GPU-based code \textsc{bang} a novel approach that employs analytical potential-density pairs as galactic components, allowing for a computationally fast, still reliable fit of the morphological and kinematic properties of galaxies. Here we apply \textsc{bang} to the SDSS-MaNGA survey, estimating key parameters such as mass, radial extensions, and dynamics, for both bulges and discs of +10,000 objects. We test our methodology against a smaller subsample of galaxies independently analysed with an orbit-based algorithm, finding agreement in the recovered total stellar mass. We also manage to reproduce well-established scaling relations, demonstrating how proper dynamical modelling can result in tighter correlations and provide corrections to standard approaches. Finally, we propose a more general way of decomposing galaxies into "hot" and "cold" components, showing a correlation with orbit-based approaches and visually determined morphological type. Unexpected tails in the "hot-to-total" mass-ratio distribution are present for galaxies of all morphologies, possibly due to visual morphology misclassifications.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> report.txt <==


Dear Editor,

We would like to thank the referee for the valuable and helpful comments.

We answer below (A) to the referee comments (R).


R.1:  I am surprised that the introduction (Section 1) does not mention the several reasonably successful attempts made to carry out bulge+disk decomposition using IFU data. I realise that the way the authors do it is uses a different technique, but I think previous relevant work needs to be acknowledged and cited. This should include:

Using MaNGA:

https://eur01.safelinks.protection.outlook.com/?url=https%3A%2F%2Fui.adsabs.harvard.edu%2Fabs%2F2017MNRAS.466.2024T%2Fabstract&amp;data=04%7C01%7Cfrigamonti%40uninsubria.it%7C097934d1d16c44c498e308da068c39c5%7C9252ed8bdffc401c86ca6237da9991fa%7C0%7C0%7C637829496666354477%7CUnknown%7CTWFpbGZsb3d8eyJWIjoiMC4wLjAwMDAiLCJQIjoiV2luMzIiLCJBTiI6Ik1haWwiLCJXVCI6Mn0%3D%7C3000&amp;sdata=lRcGJxsX0VqUZE85iVIvRN77IY2aO88idwLX7Z2aVHY%3D&amp;reserved=0 Tabor et al 2017

https://eur01.safelinks.protection.outlook.com/?url=https%3A%2F%2Fui.adsabs.harvard.edu%2Fabs%2F2017MNRAS.465.2317J%2Fabstract&amp;data=04%7C01%7Cfrigamonti%40uninsubria.it%7C097934d1d16c44c498e308da068c39c5%7C9252ed8bdffc401c86ca6237da9991fa%7C0%7C0%7C637829496666354477%7CUnknown%7CTWFpbGZsb3d8eyJWIjoiMC4wLjAwMDAiLCJQIjoiV2luMzIiLCJBTiI6Ik1haWwiLCJXVCI6Mn0%3D%7C3000&amp;sdata=Rzst4MaPf7MhIsyNPIUfFBWQTXhiDduyyEprQTPl%2FSw%3D&amp;reserved=0 Johnston et al 2017

https://eur01.safelinks.protection.outlook.com/?url=https%3A%2F%2Fui.adsabs.harvard.edu%2Fabs%2F2019MNRAS.485.1546T%2Fabstract&amp;data=04%7C01%7Cfrigamonti%40uninsubria.it%7C097934d1d16c44c498e308da068c39c5%7C9252ed8bdffc401c86ca6237da9991fa%7C0%7C0%7C637829496666354477%7CUnknown%7CTWFpbGZsb3d8eyJWIjoiMC4wLjAwMDAiLCJQIjoiV2luMzIiLCJBTiI6Ik1haWwiLCJXVCI6Mn0%3D%7C3000&amp;sdata=OEvokS0%2FwRPdB7QfVqA16MtqO1y1KfPUweg48deiPJU%3D&amp;reserved=0 Tabor et al 2019

 

Using SAMI:

https://eur01.safelinks.protection.outlook.com/?url=https%3A%2F%2Fui.adsabs.harvard.edu%2Fabs%2F2020MNRAS.495.4638O%2Fabstract&amp;data=04%7C01%7Cfrigamonti%40uninsubria.it%7C097934d1d16c44c498e308da068c39c5%7C9252ed8bdffc401c86ca6237da9991fa%7C0%7C0%7C637829496666354477%7CUnknown%7CTWFpbGZsb3d8eyJWIjoiMC4wLjAwMDAiLCJQIjoiV2luMzIiLCJBTiI6Ik1haWwiLCJXVCI6Mn0%3D%7C3000&amp;sdata=TJH0mES6mHRYOlPn%2BI0kCcNROJewWe8uyPG%2BqfKcBZ0%3D&amp;reserved=0 Oh et al 2020

 

Using CALIFA

https://eur01.safelinks.protection.outlook.com/?url=https%3A%2F%2Fui.adsabs.harvard.edu%2Fabs%2F2021ApJ...921...49P%2Fabstract&amp;data=04%7C01%7Cfrigamonti%40uninsubria.it%7C097934d1d16c44c498e308da068c39c5%7C9252ed8bdffc401c86ca6237da9991fa%7C0%7C0%7C637829496666354477%7CUnknown%7CTWFpbGZsb3d8eyJWIjoiMC4wLjAwMDAiLCJQIjoiV2luMzIiLCJBTiI6Ik1haWwiLCJXVCI6Mn0%3D%7C3000&amp;sdata=FQbz2hUbcTwnpf4Ng57J5uZLYT4xXeMfoDUalR6%2FpB0%3D&amp;reserved=0 Pak et al 2021

(and may be others). 

A.1: We thank the referee for the suggestion, all papers are now referenced in the Introduction. 

R.2:  Section 2.1: the authors use a spherical bulge. That assumption is quite restrictive (I would have thought most bulges are ellipsoidal). Have they considered using an oblate ellipsoid? I understand that would introduce one additional parameter, but maintain axial symmetry. This would make the model significantly more realistic. Could the authors comment on the difficulties of doing so, and whether they plan to follow this avenue? A further development, the introduction of non-axisymmetric models (e.g. bar) would be also desirable but probably more difficult... Comments?

R.3:  Section 2.2: similarly to (2), some comments on the cost and desirability of introducing an anisotropic velocity ellipsoid would be good. And the same about whether it be possible/desirable to consider discs that are not infinitely thin, and any future plans to do so.

A.2-3: We thank the referee for all the useful suggestions. Our current model is the starting point for developing a more general tool for galactic modeling.  The most severe problem in doing so is the increase in the computational cost of model construction and hence in the parameter estimation. Simple changes in the model constructions, such as including a flattening in the bulge, will imply demanding numerical quadrature for solving the Jeans equations and the line-of-sight projection. Nevertheless, in a work in progress we are  working on some upgrades of the model (e.g., inner slope and  flattening for the bulge and disc thickness) aiming at keeping the computational cost reasonable by, e.g., machine-learning techniques. 

R.4:  Section 2.2: the authors talk about two density profiles, Hernquist (1990) and Jaffe (1983), but the paper only uses and discusses results for the former. The Jaffe profile is only mentioned here and then described in an appendix, and never used or discussed in the paper. I guess the authors mention it because it is available in their code. A sentence or two explaining the reason for introducing the Jaffe profile and its possible uses would help. 

A.4: The Jaffe and the Hernquist profiles are two commonly adopted choices for describing spherical bulges. They differ for the inner slope in the density profiles and they offer the possibility to compare different steepness in the central regions of galaxies. A direct generalization of these two profiles is the Dehnen model whose inner slope is a free parameter. The Dehnen model will be soon available in a future release of our tool. We added few sentences in 2.2 regarding this point. 

R.5:  Section 2.2: I haven't checked the maths. Has this been calculated/published elsewhere? I think equivalent calculations are presented in the original Hernquist (1990), paper; if so, please make it explicit here. Also, please clarify what a negative value of k_j means.

A.5: We specified at the beginning of section 2.2 that all the reported equations are taken from Hernquist (1990). A negative value of k_j can in principle be used to model counter rotation. Since NGC 7683 is a regular galaxy we allowed in the fit only positive k_j values. We added a footnote (#5) on this specific point. 

R.6:  Section 2.3: Since the disk is infinitely thin, it is counterintuitive to have a vertical (perpendicular to the disk) velocity dispersion. You do not explicitly say so, but the factor 3 in the denominator of equation (12) suggests a 3D velocity dispersion. Please comment. I guess that you need that vertical component to get a more realistic velocity dispersion profile (despite the unrealistic infinitely thin disk). Please discuss briefly.

A.6: The razor-thin disc is only an approximation for describing a disc with finite, even though small, thickness. A disc with finite thickness surely has a 3D velocity dispersion tensor (which may be isotropic) and its surface brightness should be integrated along the line of sight. Since the disc is thin we approximate the l.o.s. projection with the razor-thin assumption, but the velocity dispersion tensor must still account for 3 possible directions. We added a comment right after eq. 12.    


R.7:  Section 2.3: The authors say “The system "bulge+inner disc" can be considered as an approximate description for a rotating (pseudo)-bulge”. I like that approach!

A.7: Thanks, we appreciate it!


R.8:  Section 2.4: in equations 14 and 15, please make it explicit in the text that you are calculating light-weighted averages. It is obvious in the formulae, but it doesn't harm being very clear.

A.8: We stressed now in the text that the “full model observables” are computed as light-weighted averages.


R.9:  Section 3.1: Please provide a few words explaining why this galaxy was chosen - other than because Zibetti et al analysed it (e.g., simple-looking S0? About right size for IFU? About right inclination for kinematic analysis? Good-quality data available? …).

A.9: NGC 7683 has been visually selected by choosing the most featureless and regular S0 galaxy in the CALIFA survey. Even though lenticular galaxies may not exactly fit our bulge+razor-thin disc model, we opted for this class of galaxies because they are usually dominated by old stellar populations, affected by little or negligible dust attenuation, thus resulting in homogeneous M/L ratios and prominent absorption features in their spectra facilitating the extraction of the kinematics. We added few extra sentences at the beginning of section 3.1 on this point.  


R.10: Section 3.1, footnote 9: Can you justify a bit more the assumption you make here? What do you get if you estimate it as a free parameter? Please comment in the text. 

A.10: Since it is difficult to properly propagate the error in the surface brightness during the calibration and reduction process we assumed a standard 5% error which is roughly of the same order of the relative error in the kinematics. Moreover, since we expect an increase in the relative error in the outer regions of the galaxy, we added a constant in the error of the brightness. We estimate this constant as the 10% of the minimum value of the brightness present in the data. We note that this constant term can be interpreted as a systematic error in the data and it can, in principle, be estimated as a free parameter during the fit. We found the two methods to agree with each other. We added an entire new paragraph in section 3.1 discussing how we treated the errors.     


R.11: Section 3.1: when you discuss the histograms in the third row of Figure 1, you say that “are relatively small in magnitude and do not exhibit any systematic deviation from zero.” Please provide a quantitative measure of the centre and width of the histograms (since they look quite Gaussian, a value of the peak and \sigma of fitted Gaussians would be good). That would help us compare quantitatively the residual distributions with the errors. Please comment on the values that you get (my guess is that the width of the Gaussians is > 1; why is that?) 

A.11: We understand the referee actually means the fourth row of Figure 1. Following their suggestions we fit the histograms with Gaussian functions whose mean and sigma are now reported in the panels. For all the 3 quantities the center is always close to zero highlighting the absence of large systematic deviations between model and data. The widths are greater than 1 for the velocity and the velocity dispersion, this is mainly caused by the presence of features and noise in the data which cannot be reproduced by our smooth model. We added a paragraph in Section 3.1 describing the Gaussian fits. 


R.12: Section 3.1: when you discuss the numbers in Table 3, many people (including this referee) are not very familiar with interpreting evidence values. I agree with the statement made here, but it would help if you could explain what you mean by a "large" difference in log(Z). How large would you say the difference in log(Z) needs to be to be considered "large enough" to be “clearly statistically preferred”?

A.12: We thank the referee for pointing out that some Bayesian terminology should be made clearer. In Bayesian statistics the relative merit of two models is evaluated through the odd ratio which is the ratio of the evidences between the two models O_12 = Z_1/Z_2. If 0_12 >> 1 then the model_1 is said to be strongly favored compared to model_2. We added, right after eq. 17, a reference to the relevant book, and a footnote (#15) when we discuss our results.  


R.13: Section 3.1, figure 3: please make the black dots larger.

A.13: Done.


R.14: Section 3.2, figure 4: please quantify the center and width of the histograms (cf. comment in Figure 1) and comment on the results. 

A.14: We added the Gaussian fits as done in Fig.1. The red color refers to the DYNAMITE model, while the blue color refers to our model (same as fig. 1). Even though in the case of the brightness and the velocity there are little systematic deviations, the blue and red histograms are comparable in terms of scatter meaning that our simplified model can recover the observed properties with good accuracy. We added a comment in  Section 3.2. 


R.15: Section 3.2, figure 5: please make the black dots larger. 

A.15: Done.


R.16: Section 3.2, figure 6: There is no red line (there is a black one). Also, because the shaded area is grey in this figure, it may get confused with the grey map. I guess you were planning to use a red line and a (light) red shaded area for the error region. I think this is what was intended from the text - perhaps you are using a  previous version of the figure. Also, what are the horizontal dashed lines?

A.16: We thank the referee for noting this, we change  the figure accordingly, and we commented about the dashed lines in the caption. In addition, we added a plot (now Figure 7) showing the anisotropy of the galaxy  which is fairly consistent with an isotropic model. 


All the edits in the manuscript are marked in red.

Best regards,

Fabio Rigamonti on behalf of the authors.
